An Analysis of Parallelized Motion Masking Using Dual-Mode Single Gaussian Models

Motion detection in video is important for a number of applications and fields. In video surveillance, motion detection is an essential accompaniment to activity recognition for early warning systems. Robotics also has much to gain from motion detection and segmentation, particularly in high speed motion tracking for tactile systems. There are a myriad of techniques for detecting and masking motion in an image. Successful systems have used Gaussian Models to discern background from foreground in an image (motion from static imagery). However, particularly in the case of a moving camera or frame of reference, it is necessary to compensate for the motion of the camera when attempting to discern objects moving in the foreground. For example, it is possible to estimate motion of the camera through optical flow methods or temporal differencing and then compensate for this motion in a background subtraction model. We selection a method by Yi et al. using Dual-Mode Single Gaussian Models which does just this. We implement the technique in Intel's Thread Building Blocks (TBB) and NVIDIA's CUDA libraries. We then compare parallelization improvements with a theoretical analysis of speedups based on the characteristics of our selected model and attributes of both TBB and CUDA. We make our implementation available to the public.

==> hist/cuda.dat <==
P t_exec t_ser t_par t_proc t_comm
1 20.159209 6.977723 13.181486 12.460554 0.720931
4 15.321505 6.929724 8.391781 7.321774 1.070006
9 11.790974 6.944474 4.846500 3.758991 1.087509
16 10.458330 7.035770 3.422560 2.341978 1.080583
25 9.814290 7.027530 2.786760 1.693355 1.093405
36 9.519342 7.099398 2.419944 1.317397 1.102547
49 9.293364 7.134040 2.159324 1.067546 1.091778
64 8.967947 7.046575 1.921372 0.848291 1.073081
81 9.008749 7.082077 1.926672 0.847261 1.079411
100 9.187390 7.154870 2.032520 0.909194 1.123326
121 8.833925 6.884368 1.949557 0.890231 1.059326
144 9.119743 6.964024 2.155720 1.067791 1.087928
169 9.330730 7.163150 2.167580 1.082249 1.085332
196 9.274491 7.042847 2.231644 1.139333 1.092311
225 9.389386 7.119102 2.270284 1.181180 1.089104
256 9.349231 7.089099 2.260132 1.174272 1.085860
289 9.637010 7.155444 2.481566 1.384028 1.097538
324 9.611400 7.172462 2.438938 1.345292 1.093646
361 9.596720 7.123218 2.473502 1.385168 1.088334
400 9.749765 7.069407 2.680358 1.587858 1.092500
441 9.822285 7.129733 2.692552 1.601465 1.091087
484 9.841463 7.132173 2.709290 1.596631 1.112659
529 9.976303 7.101655 2.874648 1.774556 1.100092
576 10.051512 7.128077 2.923435 1.825285 1.098150
625 10.058537 7.124223 2.934314 1.838266 1.096047
676 10.192495 7.088216 3.104279 2.003917 1.100362
729 10.109288 7.075482 3.033806 1.942258 1.091548
784 10.612454 7.061398 3.551056 2.451543 1.099513
841 10.770919 7.080836 3.690083 2.576547 1.113536
900 10.441026 7.013111 3.427915 2.329897 1.098018
961 10.668195 7.056817 3.611378 2.517855 1.093524
1024 10.708261 7.042047 3.666214 2.569260 1.096953

==> hist/cuda_gtx570.dat <==
P t_exec t_ser t_par t_comm t_proc thread_size
1 9.199 7.933 1.266 0.001 1.265296 1
4 8.289 7.913 0.376 0.001 0.375441 2
16 7.938 7.801 0.137 0.001 0.135987 4
64 7.893 7.825 0.068 0.001 0.067092 8
144 7.908 7.842 0.066 0.001 0.065282 12
256 7.903 7.834 0.069 0.001 0.068015 16
400 7.9 7.817 0.083 0.001 0.082038 20
576 7.902 7.817 0.085 0.001 0.084837 24
784 7.901 7.801 0.099 0.001 0.098845 28
1024 7.915 7.799 0.115 0.001 0.114598 32

==> hist/dsgm.dat <==
P t_exec t_ser t_par
1 21.910779 7.245396 14.665383
2 15.334767 6.077545 9.257222
4 13.810648 6.084417 7.726231
8 13.601393 6.083585 7.517808
16 13.564176 6.103510 7.460665
32 13.836103 6.081694 7.754409
64 14.802116 6.096915 8.705202
128 17.041513 6.091756 10.949757
256 21.051129 6.089384 14.961745

==> hist/no_ocvb_mot.dat <==
num_threads t_exec t_blur t_mtnc t_dsgm t_serl
Serial 106.707796 86.156590 3.825944 14.413516 2.311745
1 108.385351 89.849666 3.825464 14.382404 0.327816
2 76.185024 63.027585 3.645904 9.168796 0.342739
4 54.188210 43.436632 3.599226 6.813166 0.339185
8 53.622020 43.174232 3.492969 6.619442 0.335377
16 53.424448 43.063751 3.467986 6.563591 0.329119
32 56.509147 45.699350 3.540216 6.937843 0.331738
64 64.710251 52.510251 3.766751 8.091357 0.341892
128 79.915569 65.448345 3.837537 10.284532 0.345155
256 111.020684 91.137331 3.839920 14.558414 1.485020
512 111.106782 92.189628 3.907202 14.674016 0.335937

==> hist/no_ocvb_no_mot.dat <==
num_threads t_exec t_blur t_mtnc t_dsgm t_serl
Serial 100.069213 85.668962 0.000000 14.073532 0.326719
1 103.389955 89.149751 0.000000 13.918941 0.321263
2 74.959268 65.393584 0.000000 9.215941 0.349743
4 51.503631 44.302540 0.000000 6.860709 0.340382
8 51.363393 44.286067 0.000000 6.742973 0.334353
16 50.859125 43.938646 0.000000 6.583859 0.336620
32 53.902636 46.592154 0.000000 6.983412 0.327070
64 61.038075 52.629116 0.000000 8.075383 0.333576
128 76.181749 65.336656 0.000000 10.459971 0.385122
256 105.024270 90.493223 0.000000 14.203230 0.327817
512 106.349329 91.607617 0.000000 14.410160 0.331552

==> hist/ocvb_mot.dat <==
num_threads t_exec t_blur t_mtnc t_dsgm t_serl
Serial 25.077217 5.714514 4.767632 14.270031 0.325040
1 25.157514 5.711564 4.587517 14.527577 0.330856
2 20.140574 5.722637 4.546409 9.527815 0.343712
4 17.717719 5.721517 4.740091 6.927315 0.328796
8 17.550679 5.739343 4.784293 6.703524 0.323519
16 17.611303 5.721008 4.662088 6.894732 0.333475
32 19.679825 5.752456 4.491531 7.807390 1.628448
64 20.443585 5.746335 4.806252 9.492806 0.398192
128 21.191391 5.743288 4.720655 10.378402 0.349046
256 25.039761 5.700563 4.695525 14.315292 0.328381
512 25.337792 5.733917 4.831575 14.441142 0.331158

==> hist/ocvb_no_mot.dat <==
num_threads t_exec t_blur t_mtnc t_dsgm t_serl
Serial 23.619013 5.761608 0.000000 15.742311 2.115093
1 22.045452 5.716104 0.000000 15.978780 0.350568
2 16.243362 5.737331 0.000000 10.161797 0.344234
4 14.153979 5.727741 0.000000 8.090466 0.335772
8 13.880384 5.720990 0.000000 7.823860 0.335534
16 13.887381 5.748344 0.000000 7.772291 0.366746
32 14.322529 5.751465 0.000000 8.229283 0.341781
64 15.386761 5.763674 0.000000 9.276945 0.346142
128 17.411212 5.737960 0.000000 11.342299 0.330953
256 21.831046 5.734970 0.000000 15.760886 0.335189
512 21.791510 5.730054 0.000000 15.728825 0.332631

==> speedup/speedup1024.dat <==
P p2p-cons p2p-cycl bcast-cons bcast-cycl
2 1.6220806572 2.7727423242 1.6240368443 2.7294187966
4 1.4360810049 2.2518484855 1.4746612643 2.8033126293
8 1.1840184856 2.0768491620 1.3951451210 2.3900472851
16 .9934824682 1.4159912962 1.2758067674 1.9898781414


==> speedup/speedupCUDA.dat <==
P speedup
1 1.096273172
4 1.442417047
9 1.874315048
16 2.113148084
25 2.251818522
36 2.321589034
49 2.378040933
64 2.464332138
81 2.453170801
100 2.405470977
121 2.501719224
144 2.423313903
169	2.36851779
196	2.382880096
225	2.353721532
256	2.363830779
289	2.293242406
324	2.299352852
361	2.302870147
400	2.2667213
441	2.249985619
484	2.245601086
529	2.215249477
576 2.19867419
625	2.19713861
676	2.16826204
729	2.186108458
784	2.082458968
841	2.051821205
900	2.116650222
961	2.071578182
1024 2.06382717

==> speedup/speedupCUDAgtx570.dat <==
P speedup
1 2.27467811159
4 2.55421686747
16 2.67069790879
64 2.68582423667
144 2.68082953971
256 2.68252562318
400 2.6835443038
576 2.68286509744
784 2.68320465764
1024 2.67845862287

==> speedup/speedupDSGM.dat <==
P speedup
1 1.0098953782
2 1.5452581286
4 1.7499239087
8 1.7361310374
16 1.7409700930
32 1.6756617647
64 1.4440436638
128 1.3904976233
256 .99404536732


==> speedup/speedup_no_ocvb_mot.dat <==
num_threads speedup
1 .9438299368
2 1.3865169676
4 1.9140654816
8 1.9138258664
16 1.9521272784
32 1.7206899450
64 1.6082762625
128 1.3441639579
256 .9718660097
512 .9661793909

==> speedup/speedup_no_ocvb_no_mot.dat <==
num_threads speedup
1 .9674177489
2 1.3853407404
4 1.9530028872
8 1.9645866576
16 1.9698115904
32 1.8820679388
64 1.5949203669
128 1.2888689728
256 .9214179441
512 .9203174190

==> speedup/speedup_ocvb_mot.dat <==
num_threads speedup
1 .9967425040
2 1.2593203861
4 1.4204018841
8 1.4067967153
16 1.4407274085
32 1.4054493381
64 1.3140548441
128 1.1944338844
256 .9863579703
512 .9906359109

==> speedup/speedup_ocvb_no_mot.dat <==
num_threads speedup
1 1.0600352854
2 1.4325460658
4 1.6200012091
8 1.6646382041
16 1.6486367231
32 1.6007061879
64 1.4891014060
128 1.3166957737
256 1.0473828473
512 1.0489307124
